Background Summarization of Event Timelines

Generating concise summaries of news events is a challenging natural language processing task. While journalists often curate timelines to highlight key sub-events, newcomers to a news event face challenges in catching up on its historical context. In this paper, we address this need by introducing the task of background news summarization, which complements each timeline update with a background summary of relevant preceding events. We construct a dataset by merging existing timeline datasets and asking human annotators to write a background summary for each timestep of each news event. We establish strong baseline performance using state-of-the-art summarization systems and propose a query-focused variant to generate background summaries. To evaluate background summary quality, we present a question-answering-based evaluation metric, Background Utility Score (BUS), which measures the percentage of questions about a current event timestep that a background summary answers. Our experiments show the effectiveness of instruction fine-tuned systems such as Flan-T5, in addition to strong zero-shot performance using GPT-3.5.

==> data/ab.dat <==
Split      flan-t5-xl_best  flan-t5-xl_worst  gpt-3.5-turbo_best  gpt-3.5-turbo_worst  human_best  human_worst
BWS              231             -325                 198                 -380         451         -164
BUS--GPT-3.5    246             -507                 383                 -365         488         -254
BUS--GPT-4      317             -328                 148                 -533         507         -154
BUS--Human      309             -414                 274                 -457         431         -280

==> data/ab_bus_gpt-3.5_evt.dat <==
Event                     flan-t5-xl_best  flan-t5-xl_worst  gpt-3.5-turbo_best  gpt-3.5-turbo_worst  human_best  human_worst
egyptian-crisis                   45               -87                  71                  -61          81          -49
gaza-conflict                     13               -30                  24                  -22          31          -12
libyan-war                        34               -94                  72                  -49          77          -49
mh370-disappearance               20               -26                  25                  -19          25          -22
nsa-leak                          10               -26                  27                   -9          13          -18
syrian-crisis                     66              -125                  74                 -112         140          -47
ukraine-conflict                  19               -76                  56                  -36          60          -30
yemen-crisis                      39               -43                  34                  -57          61          -27

==> data/ab_bus_gpt-4_evt.dat <==
Event                     flan-t5-xl_best  flan-t5-xl_worst  gpt-3.5-turbo_best  gpt-3.5-turbo_worst  human_best  human_worst
egyptian-crisis                   55               -55                  23                 -100         103          -22
gaza-conflict                     14               -28                  12                  -30          35           -6
libyan-war                        56               -64                  22                 -105          99          -26
mh370-disappearance               29               -15                  16                  -26          25          -20
nsa-leak                           9                -9                   2                  -17          10           -7
syrian-crisis                    109               -51                  21                 -158         122          -33
ukraine-conflict                  19               -52                   9                  -57          60           -9
yemen-crisis                      26               -54                  43                  -40          53          -31

==> data/ab_bus_human_evt.dat <==
Event                     flan-t5-xl_best  flan-t5-xl_worst  gpt-3.5-turbo_best  gpt-3.5-turbo_worst  human_best  human_worst
egyptian-crisis                   55               -78                  41                  -95          84          -47
gaza-conflict                     16               -24                  12                  -20          21          -18
libyan-war                        55               -78                  43                  -88          91          -44
mh370-disappearance               27               -22                  20                  -31          25          -23
nsa-leak                           8               -17                  14                  -17          15          -12
syrian-crisis                     86               -86                  66                 -116          96          -75
ukraine-conflict                  19               -58                  32                  -44          52          -26
yemen-crisis                      43               -51                  46                  -46          47          -35

==> data/ab_bws_evt.dat <==
Event                     flan-t5-xl_best  flan-t5-xl_worst  gpt-3.5-turbo_best  gpt-3.5-turbo_worst  human_best  human_worst
egyptian-crisis                   40               -55                  25                  -87         103          -20
gaza-conflict                     10               -25                   7                  -17          30           -7
libyan-war                        30               -57                  30                  -76          84          -19
mh370-disappearance               18               -14                  24                  -14          17          -30
nsa-leak                          12               -10                   9                  -14          15          -11
syrian-crisis                     82               -59                  31                 -117         107          -31
ukraine-conflict                  13               -55                  20                  -39          70           -7
yemen-crisis                      26               -50                  52                  -16          25          -39

==> data/human_eval_best_votes.dat <==
system           0    1    2    3
Flan-T5        381  387  187   44
GPT-3.5        387  414  162   36
Human          212  336  314  137

==> data/human_eval_worst_votes.dat <==
system           0    1    2   3
Flan-T5        265  409  259  66
GPT-3.5        218  401  293  87
Human          495  340  133  31
